GPT-4V Takes the Wheel: Promises and Challenges for Pedestrian Behavior Prediction

Predicting pedestrian behavior is the key to ensure safety and reliability of autonomous vehicles. While deep learning methods have been promising by learning from annotated video frame sequences, they often fail to fully grasp the dynamic interactions between pedestrians and traffic, crucial for accurate predictions. These models also lack nuanced common sense reasoning. Moreover, the manual annotation of datasets for these models is expensive and challenging to adapt to new situations. The advent of Vision Language Models (VLMs) introduces promising alternatives to these issues, thanks to their advanced visual and causal reasoning skills. To our knowledge, this research is the first to conduct both quantitative and qualitative evaluations of VLMs in the context of pedestrian behavior prediction for autonomous driving. We evaluate GPT-4V(ision) on publicly available pedestrian datasets: JAAD and WiDEVIEW. Our quantitative analysis focuses on GPT-4V's ability to predict pedestrian behavior in current and future frames. The model achieves a 57% accuracy in a zero-shot manner, which, while impressive, is still behind the state-of-the-art domain-specific models (70%) in predicting pedestrian crossing actions. Qualitatively, GPT-4V shows an impressive ability to process and interpret complex traffic scenarios, differentiate between various pedestrian behaviors, and detect and analyze groups. However, it faces challenges, such as difficulty in detecting smaller pedestrians and assessing the relative motion between pedestrians and the ego vehicle.

==> code/exp_design.json <==
{
    "summary": "In the current 10 frames, the pedestrian within the red box appears to be crossing the road, moving from the right side of the road towards the median strip. The pedestrian's path intersects with that of the ego-vehicle, and they are walking and looking towards the direction of the ego-vehicle.",
    "current": {
        "reasoning": "The pedestrian is observed to be in different positions across the frames, indicating movement. The direction of movement is from the curb towards the center of the road, and the pedestrian's gaze is directed towards the ego-vehicle, suggesting awareness of the vehicle's presence.",
        "drive": [ "no", "no", "no", "no", "no", "no", "no", "no", "no", "no" ],
        "crossing": [ "crossing", "crossing", "crossing", "crossing", "crossing", "crossing", "crossing", "crossing", "crossing", "crossing" ],
        "action": [ "walking", "walking", "walking", "walking", "walking", "walking", "walking", "walking", "walking", "walking" ],
        "looking": [ "looking", "looking", "looking", "looking", "looking", "looking", "looking", "looking", "looking", "looking" ]
    },
    "future": {
        "reasoning": "Based on the current trajectory and behavior of the pedestrian, it is likely that they will continue to cross the road in the next frames. The pedestrian is expected to reach the median strip and possibly continue crossing to the other side of the road. The ego-vehicle should not drive forward very fast as it may endanger the pedestrian.",
        "drive": [ "no", "no", "no", "no", "no" ],
        "crossing": [ "crossing", "crossing", "crossing", "crossing", "crossing" ],
        "action": [ "walking", "walking", "walking", "walking", "walking" ],
        "looking": [ "looking", "looking", "looking", "looking", "looking" ]
    }
}
